Targeted Example Generation for Compilation Errors

We present TEGCER, an automated feedback tool for novice programmers. TEGCER uses supervised classification to match compilation errors in new code submissions with relevant pre-existing errors, submitted by other students before. The dense neural network used to perform this classification task is trained on 15000+ error-repair code examples. The proposed model yields a test set classification Pred@3 accuracy of 97.7% across 212 error category labels. Using this model as its base, TEGCER presents students with the closest relevant examples of solutions for their specific error on demand.

==> 2019 ASE Tegcer/sections/arxiv_changes.txt <==
abstract 
    end
intro
    contribution, end
user-study
    entire section
related work
    end 
threats
    entire section
conclusion
    last part

blue --> black


==> sections/arxiv_changes.txt <==
abstract 
    end
intro
    contribution, end
user-study
    entire section
related work
    end 
threats
    entire section
conclusion
    last part

blue --> black

